Systematics of Stopping and Flow in Au+Au Collisions

Excitation functions of flow and stopping observables for the Au+Au system at energies from 40 to 1500 MeV per nucleon are presented. The systematics were obtained by merging the results of the INDRA and FOPI experiments, both performed at the GSI facility. The connection to the nuclear equation of state is discussed.

==> sent.txt <==
Systematics of Stopping and Flow in Au+Au Collisions

A. Andronic, J. Lukasik, W. Reisdorf, W. Trautmann

Contribution to the WCI book 
"Dynamics and Thermodynamics with Nucleonic Degrees of Freedom"

Excitation functions of flow and stopping observables for the
Au+Au system at energies from 40 to 1500 MeV per nucleon are presented.
The systematics were obtained by merging the results of the
INDRA and FOPI experiments, both performed at the GSI facility.
The connection to the nuclear equation of state is discussed.

